DeltaBound Attack: Efficient decision-based attack in low queries regime

Deep neural networks and other machine learning systems, despite being extremely powerful and able to make predictions with high accuracy, are vulnerable to adversarial attacks. We proposed the DeltaBound attack: a novel, powerful attack in the hard-label setting with $\ell_2$ norm bounded perturbations. In this scenario, the attacker has only access to the top-1 predicted label of the model and can be therefore applied to real-world settings such as remote API. This is a complex problem since the attacker has very little information about the model. Consequently, most of the other techniques present in the literature require a massive amount of queries for attacking a single example. Oppositely, this work mainly focuses on the evaluation of attack's power in the low queries regime $\leq 1000$ queries) with $\ell_2$ norm in the hard-label settings. We find that the DeltaBound attack performs as well and sometimes better than current state-of-the-art attacks while remaining competitive across different kinds of models. Moreover, we evaluate our method against not only deep neural networks, but also non-deep learning models, such as Gradient Boosting Decision Trees and Multinomial Naive Bayes.

==> binexp_log0.01_sqrt.dat <==
x y
1 8
12 9
14 9
15 9
16 9
21 9
22 9
29 9
32 9
36 9
38 9
41 9
49 9
51 9
55 9
59 9
61 9
66 9
67 9
71 9
72 9
76 9
77 9
79 9
81 9
83 9
91 9
98 9
104 9
115 9
119 9
122 9
126 9
132 9
135 9
137 9
141 9
149 9
157 9
159 9
162 9
173 10
176 10
185 10
198 10
201 10
203 10
207 10
212 10
217 10
219 10
228 10
232 10
236 10
238 10
239 10
240 10
251 10
253 10
254 10
255 10
259 10
266 10
270 10
271 10
281 10
282 10
283 10
287 10
288 10
292 10
294 10
297 10
299 10
305 10
309 10
315 10
319 10
327 10
332 10
334 10
337 10
341 10
347 10
357 10
366 10
367 10
369 10
375 10
379 10
380 10
381 10
391 10
394 10
397 10
410 10
416 10
417 10
422 10
427 10
437 10
438 10
439 10
446 10
447 10
452 10
453 10
455 10
459 10
470 10
489 10
491 10
495 10
496 10
499 10
500 10
509 10
518 10
519 10
521 10
524 10
525 10
526 10
533 10
536 10
543 10
544 10
548 10
549 10
554 10
556 10
561 10
562 10
564 10
568 10
576 10
582 10
605 10
607 10
616 10
617 10
633 10
637 10
639 10
645 10
650 10
665 10
668 10
670 10
685 10
689 10
690 10
709 10
720 10
722 10
725 10
731 10
743 10
747 10
758 10
769 10
794 10
797 10
799 10
804 10
815 10
827 10
834 10
843 10
844 10
846 10
849 10
851 10
854 10
876 10
884 10
887 10
907 10
911 10
915 10
923 10
926 10
942 10
947 10
971 10
972 10
975 10
990 10
996 10
1000 10
1014 10
1021 10
1024 10
1029 10
1033 10
1041 10
1046 10
1052 10
1054 10
1088 10
1101 10
1105 10
1132 10
1140 10
1149 10
1156 10
1158 10
1166 10
1172 10
1173 10
1180 10
1191 10
1213 10
1214 10
1229 10
1238 10
1241 10
1250 10
1253 10
1269 10
1271 10
1303 10
1304 10
1320 10
1327 10
1328 10
1331 10
1336 10
1355 10
1378 10
1382 10
1413 10
1414 10
1416 10
1426 10
1428 10
1441 10
1442 10
1443 10
1444 10
1449 10
1474 10
1515 10
1535 10
1574 10
1578 10
1582 10
1592 10
1599 10
1631 10
1644 10
1670 10
1706 10
1708 10
1735 10
1748 10
1784 10
1785 10
1789 10
1809 10
1829 10
1838 10
1841 10
1881 10
1893 10
1899 10
1905 10
1911 10
1931 10
1949 10

==> binexp_log0.01_sum.dat <==
x y
1 8
12 9
14 9
15 9
17 9
38 9
44 9
57 9
64 9
71 9
74 9
80 9
101 9
127 9
132 9
149 9
150 9
157 9
162 9
164 9
172 10
180 10
185 10
186 10
193 10
198 10
203 10
216 10
230 10
245 10
249 10
251 10
255 10
260 10
266 10
268 10
275 10
279 10
281 10
287 10
292 10
293 10
296 10
298 10
301 10
305 10
308 10
311 10
312 10
321 10
328 10
332 10
337 10
345 10
346 10
355 10
385 10
391 10
396 10
397 10
414 10
416 10
425 10
433 10
434 10
439 10
446 10
453 10
455 10
457 10
459 10
462 10
465 10
488 10
500 10
505 10
517 10
521 10
523 10
528 10
530 10
536 10
539 10
544 10
562 10
565 10
575 10
582 10
583 10
585 10
586 10
587 10
592 10
599 10
601 10
609 10
610 10
616 10
621 10
622 10
623 10
633 10
639 10
640 10
645 10
653 10
658 10
665 10
666 10
668 10
670 10
676 10
689 10
701 10
713 10
736 10
743 10
753 10
754 10
761 10
762 10
764 10
765 10
776 10
798 10
805 10
813 10
815 10
816 10
828 10
834 10
835 10
836 10
837 10
841 10
843 10
851 10
856 10
859 10
866 10
867 10
868 10
869 10
871 10
875 10
881 10
892 10
893 10
895 10
896 10
911 10
924 10
930 10
937 10
945 10
947 10
949 10
958 10
964 10
972 10
976 10
980 10
983 10
985 10
1001 10
1006 10
1009 10
1014 10
1022 10
1029 10
1036 10
1041 10
1043 10
1046 10
1054 10
1055 10
1082 10
1098 10
1108 10
1110 10
1114 10
1130 10
1132 10
1135 10
1142 10
1144 10
1150 10
1156 10
1159 10
1160 10
1164 10
1166 10
1180 10
1182 10
1188 10
1190 10
1191 10
1202 10
1205 10
1206 10
1214 10
1225 10
1241 10
1247 10
1250 10
1261 10
1265 10
1269 10
1277 10
1292 10
1312 10
1315 10
1320 10
1322 10
1327 10
1328 10
1333 10
1342 10
1352 10
1369 10
1373 10
1374 10
1378 10
1385 10
1402 10
1411 10
1416 10
1424 10
1436 10
1445 10
1453 10
1466 10
1474 10
1478 10
1480 10
1481 10
1498 10
1501 10
1528 10
1543 10
1555 10
1557 10
1560 10
1562 10
1568 10
1574 10
1578 10
1592 10
1602 10
1603 10
1607 10
1610 10
1613 10
1616 10
1618 10
1638 10
1647 10
1652 10
1662 10
1666 10
1670 10
1671 10
1676 10
1696 10
1724 10
1730 10
1754 10
1757 10
1761 10
1765 10
1769 10
1785 10
1787 10
1805 10
1819 10
1824 10
1825 10
1827 10

==> binexp_log0.1_sum.dat <==
x y
1 4
2 5
5 5
10 5
14 5
15 5
28 6
39 6
44 6
65 6
70 6
149 6
162 6
195 6
199 6
228 6
260 6
269 6
276 6
297 6
305 6
345 6
426 6
457 6
493 6
533 6
540 6
708 7
836 7
911 7
1046 7
1126 7
1219 7
1708 7
1838 7
2167 7
2253 7

==> binreal_log0.01_sqrt.dat <==
x y
1 8
12 9
14 9
15 7
16 7
21 6
22 8
29 6
32 6
36 6
38 7
41 6
49 5
51 4
55 6
59 6
61 4
66 6
67 6
71 3
72 4
76 5
77 7
79 4
81 5
83 5
91 5
98 6
104 5
115 5
119 5
122 4
126 5
132 3
135 5
137 4
141 2
149 7
157 3
159 6
162 3
173 4
176 4
185 5
198 4
201 4
203 6
207 3
212 3
217 3
219 4
228 3
232 4
236 4
238 3
239 4
240 4
251 4
253 6
254 3
255 7
259 3
266 3
270 3
271 4
281 3
282 4
283 5
287 4
288 4
292 4
294 3
297 3
299 3
305 7
309 3
315 3
319 3
327 3
332 5
334 6
337 4
341 4
347 4
357 7
366 3
367 3
369 3
375 3
379 3
380 3
381 3
391 3
394 3
397 5
410 3
416 3
417 6
422 3
427 2
437 2
438 2
439 6
446 3
447 4
452 5
453 3
455 3
459 2
470 4
489 2
491 2
495 3
496 5
499 2
500 4
509 5
518 3
519 3
521 2
524 5
525 6
526 3
533 2
536 2
543 3
544 3
548 3
549 3
554 3
556 2
561 3
562 2
564 5
568 3
576 3
582 3
605 3
607 3
616 3
617 3
633 3
637 5
639 2
645 5
650 4
665 2
668 4
670 2
685 3
689 6
690 4
709 5
720 3
722 4
725 4
731 3
743 3
747 3
758 4
769 2
794 6
797 2
799 6
804 3
815 3
827 2
834 2
843 4
844 4
846 5
849 2
851 4
854 3
876 3
884 2
887 2
907 5
911 3
915 4
923 3
926 4
942 4
947 4
971 2
972 2
975 3
990 2
996 2
1000 5
1014 5
1021 2
1024 5
1029 5
1033 2
1041 2
1046 3
1052 3
1054 4
1088 7
1101 6
1105 4
1132 3
1140 2
1149 3
1156 2
1158 6
1166 7
1172 5
1173 3
1180 5
1191 4
1213 3
1214 4
1229 3
1238 3
1241 3
1250 3
1253 3
1269 2
1271 2
1303 5
1304 2
1320 3
1327 2
1328 2
1331 2
1336 3
1355 3
1378 3
1382 5
1413 4
1414 2
1416 4
1426 2
1428 2
1441 2
1442 2
1443 4
1444 5
1449 3
1474 2
1515 2
1535 6
1574 6
1578 3
1582 4
1592 2
1599 2
1631 2
1644 6
1670 4
1706 3
1708 2
1735 7
1748 4
1784 2
1785 2
1789 7
1809 6
1829 2
1838 2
1841 5
1881 6
1893 2
1899 4
1905 2
1911 6
1931 2
1949 5

==> binreal_log0.01_sum.dat <==
x y
1 8
12 9
14 9
15 7
17 7
38 7
44 6
57 6
64 8
71 8
74 7
80 3
101 6
127 8
132 7
149 5
150 8
157 4
162 6
164 7
172 5
180 6
185 6
186 6
193 5
198 5
203 5
216 4
230 6
245 5
249 4
251 4
255 5
260 7
266 4
268 6
275 4
279 5
281 4
287 7
292 5
293 5
296 6
298 4
301 5
305 5
308 5
311 4
312 5
321 6
328 5
332 5
337 5
345 4
346 5
355 4
385 5
391 5
396 5
397 6
414 4
416 8
425 6
433 4
434 4
439 5
446 3
453 3
455 4
457 5
459 5
462 6
465 6
488 4
500 4
505 5
517 4
521 5
523 5
528 5
530 4
536 5
539 4
544 4
562 4
565 4
575 4
582 4
583 6
585 5
586 5
587 4
592 4
599 4
601 4
609 4
610 4
616 4
621 4
622 5
623 4
633 6
639 3
640 3
645 3
653 5
658 5
665 4
666 6
668 4
670 4
676 3
689 3
701 3
713 4
736 3
743 4
753 3
754 5
761 3
762 4
764 4
765 3
776 5
798 3
805 5
813 3
815 3
816 4
828 6
834 4
835 3
836 3
837 4
841 3
843 3
851 4
856 4
859 3
866 3
867 6
868 3
869 3
871 3
875 4
881 5
892 3
893 5
895 3
896 3
911 3
924 3
930 3
937 4
945 4
947 3
949 3
958 6
964 4
972 5
976 3
980 5
983 3
985 3
1001 3
1006 3
1009 4
1014 3
1022 4
1029 4
1036 3
1041 3
1043 4
1046 3
1054 3
1055 4
1082 3
1098 5
1108 3
1110 3
1114 5
1130 6
1132 5
1135 3
1142 3
1144 5
1150 3
1156 3
1159 3
1160 3
1164 5
1166 3
1180 3
1182 3
1188 3
1190 3
1191 5
1202 3
1205 3
1206 3
1214 3
1225 3
1241 3
1247 3
1250 3
1261 3
1265 3
1269 3
1277 3
1292 3
1312 3
1315 3
1320 3
1322 3
1327 3
1328 3
1333 3
1342 3
1352 7
1369 3
1373 5
1374 3
1378 3
1385 5
1402 3
1411 3
1416 3
1424 7
1436 3
1445 3
1453 3
1466 3
1474 3
1478 3
1480 3
1481 3
1498 3
1501 3
1528 3
1543 3
1555 3
1557 6
1560 3
1562 5
1568 3
1574 6
1578 3
1592 5
1602 3
1603 3
1607 3
1610 4
1613 3
1616 3
1618 5
1638 3
1647 3
1652 3
1662 3
1666 3
1670 4
1671 3
1676 3
1696 5
1724 3
1730 3
1754 3
1757 3
1761 3
1765 4
1769 3
1785 3
1787 5
1805 3
1819 3
1824 4
1825 3
1827 3

==> binreal_log0.1_sum.dat <==
x y
1 4
2 5
5 5
10 4
14 4
15 6
28 4
39 3
44 3
65 4
70 4
149 4
162 3
195 3
199 4
228 4
260 2
269 2
276 5
297 2
305 3
345 2
426 2
457 4
493 5
533 3
540 4
708 3
836 3
911 3
1046 4
1126 4
1219 2
1708 3
1838 5
2167 2
2253 3

==> l_avg_log0.01_sqrt.dat <==
1 0.2109375
12 0.9658203125
14 0.9110221862792969
15 0.9187281727790833
16 0.98931884765625
21 0.974815845489502
22 0.9544151849113405
29 0.9647510817885632
32 0.9875059723854064
36 0.9934911727905273
38 0.9714425206184387
41 0.9938979744911194
49 0.9969489872455597
51 0.9983791494742036
55 0.9937454238533974
59 0.9840360158123075
61 0.9954234808683395
66 0.9792818654896108
67 0.982698911034049
71 0.9956141691654921
72 0.9976640683598816
76 0.9967821349855512
77 0.9903619289398193
79 0.99560225114692
81 0.993783561512828
83 0.9873433181710425
91 0.9968238480505534
98 0.9897751957178117
104 0.9954234808683396
115 0.9922199174761772
119 0.9975746832205914
122 0.9969020600474322
126 0.9937644926831126
132 0.9955575585772748
135 0.9955799048620974
137 0.993729533161968
141 0.9955799048620974
149 0.9897466739639641
157 0.9955799048620974
159 0.9877325817942618
162 0.9968629540489929
173 0.9955799048620975
176 0.9968727305486027
185 0.9980439552018652
198 0.9969020600474322
201 0.9934514460619539
203 0.9919876689091325
207 0.9969020600474322
212 0.9954905197228071
217 0.9981591782329815
219 0.9955407988636579
228 0.9969079259471981
232 0.9934713094262406
238 0.9978302688532495
239 0.9955631451484804
240 0.997897045837192
251 0.9937835615128281
253 0.9937835615128281
254 0.9971054112393175
255 0.993783561512828
257 0.9983791494742036
259 0.995573619969491
266 0.9980255915312811
269 0.9976305489326479
270 0.9955799048620974
271 0.9983447789677627
272 0.9981159695963129
276 0.998140274454439
281 0.9969020600474321
282 0.9969020600474321
292 0.9978803515912064
294 0.9978907854949474
297 0.9978939156660697
305 0.9934526875222217
309 0.9954234808683398
312 0.99789430693746
315 0.9969079259471981
319 0.9969079259471981
327 0.9978942091196122
332 0.9910096847088425
337 0.9950421042740346
341 0.9969079259471982
346 0.9978942335740743
358 0.9983544456726993
366 0.9969489872455597
367 0.9978942977670368
369 0.9970271992424387
375 0.9970467522416583
378 0.9983575336478873
380 0.9970907464899028
381 0.998358884637032
391 0.9938550696242602
394 0.9978970458371919
397 0.9938711589493325
407 0.997897045837192
410 0.9969020600474323
412 0.9975746832205914
416 0.995543941309961
421 0.997897045837192
422 0.9975886496486055
427 0.9975886496486055
437 0.9969057262347859
438 0.9975886496486055
447 0.9969076509831466
452 0.9975886496486054
453 0.997897045837192
455 0.9969079259471981
459 0.9975886496486055
470 0.9975886496486055
489 0.9975886496486055
495 0.997897045837192
496 0.9975886496486055
499 0.9975886496486055
500 0.9975886496486055
513 0.9981520893160281
515 0.9981560768318144
517 0.9983578713951735
518 0.9976200741116373
521 0.9969020600474321
524 0.9969020600474321
525 0.9955603518628776
526 0.997897045837192
530 0.9983579347227898
533 0.9983453831368213
536 0.9983453831368213
544 0.9977887187299076
548 0.9969020600474322
549 0.9977991062607431
554 0.9969020600474322
556 0.9977965093780342
561 0.9983453831368213
562 0.9980529570011711
567 0.9978302688532495
568 0.9969020600474322
575 0.9980507065513446
582 0.9969020600474322
583 0.9983453831368213
605 0.9978678309067172
607 0.9978740912489618
609 0.998060833575564
616 0.9978803515912064
617 0.9978803515912064
624 0.9980588644319658
645 0.9978829600671416
647 0.9980598490037649
665 0.9952625876176171
670 0.9980600951467147
720 0.9980601874503209
722 0.9978939156660697
724 0.9983453831368212
725 0.9964901435305364
731 0.9978939890294554
734 0.9983453831368213
743 0.9980815095833449
764 0.9983453831368213
769 0.9978942496223149
775 0.9978942496223149
797 0.9978942496223149
802 0.9983453831368213
804 0.9968641761114442
805 0.9983453831368213
815 0.9978942857308563
827 0.9981432281698362
828 0.9983453831368213
834 0.99789430693746
836 0.99789430693746
843 0.99789430693746
844 0.99789430693746
845 0.9989109910529805
846 0.9983791494742036
849 0.9969020600474321
851 0.9954737600091903
867 0.9987115504609393
884 0.9978963611122589
890 0.9984518621900521
911 0.9970980788646102
915 0.9978970458371919
918 0.9982287785085244
923 0.9983791494742036
925 0.9983448544888951
926 0.9983448544888951
927 0.9988221776643371
947 0.9975746832205914
967 0.997897045837192
971 0.9975746832205914
972 0.9983450527318674
996 0.9983451353331059
1007 0.997897045837192
1017 0.9983451353331059
1020 0.9983451353331059
1021 0.9975886496486055
1024 0.9983451353331059
1029 0.9983451353331059
1036 0.9979934551077588
1041 0.9975886496486055
1046 0.9975886496486055
1049 0.9986790894270784
1052 0.9980175574254005
1054 0.9975886496486054
1076 0.9987059712207444
1088 0.9980255915312811
1103 0.9984223226492387
1118 0.9980347733665731
1132 0.9975886496486055
1140 0.9975886496486056
1149 0.9983453521613568
1156 0.9980393642842192
1158 0.998345371521022
1179 0.9983579188908858
1191 0.9983453831368212
1213 0.9969079259471981
1214 0.9983453831368212
1219 0.9980529570011711
1225 0.9987093710702382
1234 0.998710665083467
1238 0.9983453831368212
1250 0.9980598490037649
1253 0.9986816095952346
1268 0.9983453831368213
1269 0.9975886496486055
1271 0.9980600951467147
1303 0.9986815308399798
1304 0.9983453831368213
1317 0.9986816022119294
1320 0.9983453831368213
1327 0.9983453831368214
1328 0.9980987395898289
1337 0.9983791494742035
1355 0.9983453831368213
1360 0.9983453831368213
1362 0.9986816072879515
1378 0.9977926140539709
1413 0.9981432281698362
1414 0.9981432281698362
1416 0.9986816085857982
1419 0.9986816091220613
1426 0.9977991062607431
1428 0.9981498740294801
1441 0.9977991062607431
1443 0.998681609314288
1449 0.9986816094196428
1474 0.9986080809155077
1481 0.998157627532398
1515 0.9978302688532495
1528 0.998643585171293
1551 0.9981587905578357
1565 0.9978302688532495
1569 0.998654680251226
1582 0.9986607825451891
1599 0.9982113784396387
1631 0.9978678309067172
1647 0.9983548316695979
1662 0.9982287785085244
1706 0.9982287785085244
1708 0.9982287785085244
1735 0.9986596383650709
1743 0.9983561826587426
1784 0.9978803515912065
1785 0.9986603534776448
1789 0.9986605948281385
1805 0.9986606886866638
1809 0.9986607297497686
1838 0.9986607495480513
1851 0.998660759859657
1873 0.99866076553104
1881 0.9983451353331059
1893 0.9983791494742035
1904 0.9986607665944243
1905 0.9978939156660696
1911 0.9986607665279628
1913 0.9986607665861166
1918 0.9986607665928666
1931 0.9983451353331059
1949 0.9986816093505038
1963 0.9983452437472314
1975 0.9986607755667296
2004 0.9983453521613568

==> l_avg_log0.01_sum.dat <==
1 0.2109375
12 0.9487304687499999
14 0.9169025421142577
15 0.9283407032489776
17 0.990386962890625
38 0.990537166595459
44 0.9258386055007576
57 0.993494302034378
64 0.9884343147277832
71 0.9738555587828159
74 0.9781836269539781
80 0.9909068085253239
101 0.9967471510171889
127 0.9739908109131649
132 0.9821878018656207
149 0.994205862749368
150 0.9675742862746118
157 0.9910685268696398
162 0.9988818331621587
164 0.985164655651495
172 0.9961118289502336
180 0.9830250419928979
185 0.980561105807766
186 0.9880256073432472
193 0.9963500747253419
198 0.9926604418214993
203 0.9822401293735755
216 0.9968805686512495
230 0.985164655651495
245 0.9867739409781056
249 0.9906757823191583
251 0.9824854145671139
255 0.9936721922131255
260 0.978517959917792
266 0.9918644843455695
268 0.9951886265716893
275 0.9968138598342193
279 0.9885563552379607
281 0.988510590046644
287 0.9738661253554994
292 0.9962309518377878
293 0.9905544935609214
296 0.9904339015483856
298 0.9893572460860013
301 0.9926604418214993
305 0.9978186613907382
308 0.9982837990407345
311 0.9965982474077462
312 0.9985080618362685
321 0.9817557107252529
328 0.9953617270176662
332 0.9961937259354271
337 0.9863716196464529
345 0.9980221591126116
346 0.9926604418214993
355 0.99810392159015
385 0.9985547832520048
391 0.9950350697244515
396 0.9957367779839498
397 0.9800822434898033
414 0.9957367779839498
416 0.9732421532644366
425 0.9792512178421723
433 0.9957367779839498
434 0.9982388296780884
439 0.9885191710200159
446 0.9971150918361218
453 0.9972030380304489
455 0.9982613143594115
457 0.9936054833960952
459 0.9953400894619191
462 0.9839611229685341
465 0.9864973450625943
488 0.993613821998224
500 0.9936117373476918
505 0.9875562324563192
517 0.9982613143594115
521 0.9864777004663222
523 0.9941057995238225
528 0.9864881366580918
530 0.9885470591834745
536 0.9905458300781903
539 0.9973569438705212
544 0.9951598346628322
562 0.9973569438705211
565 0.9952170258636074
575 0.9952134759521176
582 0.9952154727773305
583 0.980201959069294
585 0.9921878420701661
586 0.9884533835574986
587 0.9899364617886022
592 0.9899364617886022
599 0.9982599090668287
601 0.9952142247615724
609 0.9940515986099854
610 0.9966354733101069
616 0.9966424531667996
621 0.9952156669131151
622 0.9904403556138277
623 0.9982606117131201
633 0.9835954663374263
639 0.9973569438705213
640 0.996132303196532
645 0.9973569438705212
653 0.9951634336514393
658 0.9951625339042874
665 0.9982606556285132
666 0.9926604418214993
668 0.9905496203518852
670 0.998260650139089
676 0.9962030324110174
689 0.9962030324110175
701 0.9962030324110175
713 0.9952072636070105
736 0.9974146585605485
743 0.9952134759521175
753 0.9974074442242951
754 0.993494302034378
761 0.99621001226771
762 0.9982606515114449
764 0.9916157476343415
765 0.9962204820527488
776 0.9950896543849931
798 0.9974146585605485
805 0.9951291307912776
813 0.9962257169452684
815 0.9974146585605485
816 0.9982606511683559
828 0.9985511331414003
834 0.9982606540846126
835 0.9980323794223039
836 0.9953400894619191
837 0.9982606547600691
841 0.9966389632384532
843 0.9953590223231978
851 0.994205862749368
856 0.9942058627493678
859 0.9953542891078782
866 0.995356064063623
867 0.9919453237767185
868 0.9980311018835923
869 0.9953568036285169
871 0.9980319003452872
875 0.9950350697244514
881 0.9983608893766993
892 0.9980502649642654
893 0.9984022816309531
895 0.99810392159015
896 0.9967971826299619
911 0.9981039215901502
924 0.9957367779839498
930 0.9968138598342193
937 0.9939330341109666
945 0.9982607379698755
947 0.9981207851011424
949 0.9968805686512495
958 0.9985529011637243
964 0.9951634336514394
972 0.991867010577793
976 0.9981798073896154
980 0.9984915336791879
983 0.9961271846349574
985 0.9971370783847037
1001 0.9982388296780883
1006 0.9982388296780884
1009 0.9952072636070105
1014 0.997241514490467
1022 0.9944131644931389
1029 0.9952072636070105
1036 0.9961783702507033
1041 0.9972126571454535
1043 0.9950350697244513
1046 0.9972102523667024
1054 0.9961960525543246
1055 0.9952103697795639
1082 0.996194889244876
1098 0.9984972152331842
1108 0.997211454756078
1110 0.9982388296780884
1114 0.9984999268839553
1130 0.990435515064746
1132 0.9951044580373499
1135 0.9982388296780884
1142 0.9982388296780883
1144 0.9939004288737364
1150 0.9982388296780884
1156 0.9952138503568451
1159 0.9982388296780884
1160 0.9962030324110175
1164 0.9984997574057821
1166 0.9982388296780884
1180 0.9982388296780884
1182 0.9982388296780884
1188 0.9982388296780884
1190 0.9962224451374436
1191 0.998499884514412
1202 0.9982388296780884
1205 0.9953400894619191
1206 0.9974146585605485
1214 0.9974146585605485
1225 0.9974146585605485
1241 0.9982388296780884
1247 0.9964431394812435
1250 0.9982388296780885
1261 0.9965400819353076
1265 0.9965546233034173
1269 0.9982388296780884
1277 0.9974146585605485
1292 0.9982388296780884
1312 0.9966261668345167
1315 0.996629656762863
1320 0.996629656762863
1322 0.9966296567628631
1327 0.9974146585605485
1328 0.9974146585605485
1333 0.9974146585605485
1342 0.9982388296780884
1352 0.9986416558843894
1369 0.9957367779839498
1373 0.9951291307912776
1374 0.9982388296780884
1378 0.9982388296780883
1385 0.9984999229118106
1402 0.9978186613907383
1411 0.9978186613907383
1416 0.9967846747267686
1424 0.9986885655089537
1436 0.9982388296780884
1445 0.9961297439157447
1453 0.997920410251675
1466 0.9979458474669092
1474 0.9979458474669092
1478 0.9982388296780884
1480 0.9979840032897604
1481 0.9961860480930652
1498 0.9961860480930652
1501 0.9961860480930652
1528 0.9968305370384769
1543 0.9979553864226219
1555 0.9982388296780884
1557 0.998569714485696
1560 0.9968805686512495
1562 0.994244731826325
1568 0.9979840032897604
1574 0.998577583076178
1578 0.9969391994474676
1592 0.9985514093948884
1602 0.9980221591126116
1603 0.9980221591126116
1607 0.9980221591126117
1610 0.9984918887763127
1613 0.9980221591126117
1616 0.9980221591126117
1618 0.9985513921290454
1638 0.998252004296051
1647 0.9982559566814398
1652 0.9980317007298635
1662 0.9972343001542137
1666 0.9980317506337194
1670 0.9952142247615724
1671 0.9980317381577555
1676 0.9980317443957374
1696 0.9985514034597549
1724 0.9973569438705213
1730 0.9982574388259605
1754 0.9973569438705212
1757 0.9962283343915281
1761 0.9980317506337194
1765 0.9984968823296299
1769 0.9980318254895033
1785 0.9962905132815649
1787 0.9951368067591663
1805 0.9973569438705211
1819 0.9980317880616114
1824 0.9984970695878792
1825 0.9980318254895033
1827 0.9980318254895033

==> l_avg_log0.1_sqrt.dat <==
x y
1 0.25
2 0.9609375
5 0.9345703125000001
10 0.9658203124999999
12 0.9609375
13 0.9609374999999999
14 0.9609375
15 0.9316864013671876
25 0.9743652343749999
28 0.9609375
203 0.9887847900390625
228 0.9894857406616211
240 0.9887847900390625
305 0.9887847900390625
337 0.9887847900390625
381 0.9887847900390625

==> l_avg_log0.1_sum.dat <==
x y
1 0.3125
2 0.9218750000000001
5 0.9003906250000001
10 0.9658203125
14 0.9438476562499999
15 0.8463439941406251
28 0.9786376953125
39 0.9738311767578125
44 0.9762344360351562
65 0.964447021484375
70 0.9592971801757812
149 0.9612283706665039
162 0.9762344360351562
195 0.9762344360351562
199 0.9783372879028321
228 0.9602627754211426
260 0.9762344360351562
269 0.9762344360351562
276 0.9853134155273438
297 0.9762344360351562
305 0.964447021484375
345 0.9762344360351562
426 0.9762344360351561
457 0.9807238578796387
493 0.9871492385864259
533 0.9698257446289064
540 0.985542893409729
708 0.9812975525856018
836 0.9738311767578125
911 0.9738311767578125
1046 0.9855142086744308
1126 0.9855375150218606
1219 0.978337287902832
1708 0.9853887129575014
1838 0.9868480488657952
2167 0.9791592359542847
2253 0.9855142086744308
